Beyond the Metaverse: XV (eXtended meta/uni/Verse)

We propose the term and concept XV (eXtended meta/omni/uni/Verse) as an alternative to, and generalization of, the shared/social virtual reality widely known as ``metaverse''. XV is shared/social XR. We, and many others, use XR (eXtended Reality) as a broad umbrella term and concept to encompass all the other realities, where X is an ``anything'' variable, like in mathematics, to denote any reality, X $\in$ \{physical, virtual, augmented, \ldots \} reality. Therefore XV inherits this generality from XR. We begin with a very simple organized taxonomy of all these realities in terms of two simple building blocks: (1) physical reality (PR) as made of ``atoms'', and (2) virtual reality (VR) as made of ``bits''. Next we introduce XV as combining all these realities with extended society as a three-dimensional space and taxonomy of (1) ``atoms'' (physical reality), (2) ``bits'' (virtuality), and (3) ``genes'' (sociality). Thus those working in the liminal space between Virtual Reality (VR), Augmented Reality (AR), metaverse, and their various extensions, can describe their work and research as existing in the new field of XV. XV includes the metaverse along with extensions of reality itself like shared seeing in the infrared, ultraviolet, and shared seeing of electromagnetic radio waves, sound waves, and electric currents in motors. For example, workers in a mechanical room can look at a pump and see a superimposed time-varying waveform of the actual rotating magnetic field inside its motor, in real time, while sharing this vision across multiple sites. Presented at IEEE Standards Association, Behind and Beyond the Metaverse: XV (eXtended meta/uni/Verse), Thurs. Dec. 8, 2022, 2:15-3:30pm, EST.

==> figs/figlist.txt <==
XV4_continuum_BOC_axes_simplified.pdf


XV1_continuum_2d_composite_figure_abc.pdf
XV1_continuum_2d_lowerleft_only.pdf
Kustom_Eico_SteveMann_9303cc.jpg
SWIMotor_green_only_dsc1404rcq.jpg
XV_blocks_sculpture_20221201_021128_2closecrop.jpg
smartswims_20220430_135027_c.jpg
alex_and_steve_SWIM7c.jpg
XV3_BOCspace_UrbanScaleSpacePictures_boat_blue_1d_1-axis_scale_only.pdf
XV3_BOCspace_UrbanScaleSpacePictures_boat_blue.pdf
XV4_body_octants_only_BOC.pdf


